Instant LiDAR: Feed-Forward Gaussian Reconstruction for LiDAR Simulation

LiDAR reconstruction supports closed-loop autonomous driving simulation, but hours of per-scene optimization make large asset libraries costly to build and maintain. We present Instant LiDAR, a feed-forward pipeline that reconstructs multiple LiDAR scans as reusable Gaussian assets in minutes without per-scene optimization. LiDAR measurements provide strong geometric priors, but directly initializing Gaussians from them yields poor reconstruction due to nonuniform sampling and a limited field of view. Sparse returns leave surface gaps, while combining scans expands coverage but introduces redundant primitives. To address these challenges, Instant LiDAR combines measurement-anchored Gaussian prediction, sampling-aware Gaussian scales, and multi-frame consolidation. The predictor refines attributes anchored to recorded returns, while the scales adapt spatial support to LiDAR sampling. Multi-frame consolidation merges overlapping predictions into a compact asset spanning the driving log. Compared with NuRec, Instant LiDAR reconstructs scenes approximately 46 times faster on Physical AI (PAI) and 70 times faster on Waymo. It also achieves comparable downstream 3D detection accuracy on Waymo.

==> fonts/LICENSE.txt <==
This package was debianized by Alan Baghumian <alan@technotux.org> on
Sat, 12 May 2007 16:13:31 +0330.

It was downloaded from https://pagure.io/liberation-fonts/

Upstream Author: Red Hat Inc.

Copyright: (C) 2007 Red Hat, Inc. All rights reserved. 
	       LIBERATION is a trademark of Red Hat, Inc.

License:

 This agreement governs the use of the Software and any updates to the Software,
 regardless of the delivery mechanism. Subject to the following terms, Red Hat, Inc.
 ("Red Hat") grants to the user ("Client") a license to this work pursuant to 
 the GNU General Public License v.2 with the exceptions set forth below and such 
 other terms as our set forth in this End User License Agreement.

 1. The Software and License Exception. LIBERATION font software  (the "Software")
 consists of TrueType-OpenType formatted font software for rendering LIBERATION
 typefaces in sans serif, serif, and monospaced character styles. You are licensed 
 to  use, modify, copy, and distribute the Software pursuant to the GNU General
 Public License v.2 with the following exceptions:  

 (a) As a special exception, if you create a document which uses this font, and 
     embed this font or unaltered portions of this font into the document, this
     font does not by itself cause the resulting document to be covered by the 
     GNU General Public License.  This exception does not however invalidate any
     other reasons why the document might be covered by the GNU General Public 
     License.  If you modify this font, you may extend this exception to your 
     version of the font, but you are not obligated to do so. If you do not 
     wish to do so, delete this exception statement from your version.

 (b) As a further exception, any distribution of the object code of the Software 
     in a physical product must provide you the right to access and modify the
     source code for the Software and to reinstall that modified version of the 
     Software in object code form on the same physical product on which you 
     received it.

 2. Intellectual Property Rights. The Software and each of its components, including 
    the source code, documentation, appearance, structure and organization are owned 
    by Red Hat and others and are protected under copyright and other laws. Title to 
    the Software and any component, or to any copy, modification, or merged portion
    shall remain with the aforementioned, subject to the applicable license. 
    The "LIBERATION" trademark is a trademark of Red Hat, Inc. in the U.S. and other
    countries. This agreement does not permit Client to distribute modified versions 
    of the Software using Red Hat's trademarks. If Client makes a redistribution of 
    a modified version of the Software, then Client must modify the files names to 
    remove any reference to the Red Hat trademarks and must not use the Red Hat 
    trademarks in any way to reference or promote the modified Software. 

 3. Limited Warranty. To the maximum extent permitted under applicable law, the 
    Software is provided and licensed "as is" without warranty of any kind, 
    expressed or implied, including the implied warranties of merchantability, 
    non-infringement or fitness for a particular purpose. Red Hat does not warrant
    that the functions contained in the Software will meet Client's requirements or
    that the operation of the Software will be entirely error free or appear precisely
    as described in the accompanying documentation. 

 4. Limitation of Remedies and Liability.  To the maximum extent permitted by applicable
    law, Red Hat or any Red Hat authorized dealer will not be liable to Client for any
    incidental or consequential damages, including lost profits or lost savings arising 
    out of the use or inability to use the Software, even if Red Hat or such dealer has
    been advised of the possibility of such damages. 

 5. General. If any provision of this agreement is held to be unenforceable, that shall
    not affect the enforceability of the remaining provisions. This agreement shall be
    governed by the laws of the State of North Carolina and of the United States, without
    regard to any conflict of laws provisions, except that the United Nations Convention 
    on the International Sale of Goods shall not apply.

On Debian systems, the complete text of the GNU General
Public License version 2 can be found in `/usr/share/common-licenses/GPL-2'.

